FOSSA: First-Order Optimality-Based Sensor Selection for PINN Inverse Problems, with Application to Electrocardiographic Imaging

Physics-informed neural networks (PINNs) have emerged as a powerful framework for modeling physical systems and solving inverse problems. In such settings, sensors are deployed to capture observable system responses; however, the quality of reconstruction critically depends on how these sensors are selected. Existing sensor selection strategies for PINNs are closely related to active learning and experimental design, typically relying on iterative refinement schemes that sequentially add sensors and retrain the model. While effective under limited data regimes, these approaches incur substantial computational cost due to repeated retraining and primarily focus on selecting subsets of sensors, without providing a global characterization of sensor importance. In this work, we propose FOSSA, a first-order optimality-based sensor selection algorithm for inverse PINNs. Unlike existing methods, FOSSA evaluates sensor importance in a post-training manner, requiring only a single trained PINN. FOSSA assigns importance scores to all candidate sensing locations based on the first-order optimality condition at convergence. To improve robustness, a refinement scheme is further proposed to handle instability in the inverse solver. FOSSA facilitates a global assessment of the contribution of each sensor to reconstruction. We validate the proposed approach on the inverse electrocardiography (ECG) modeling and show that not all sensors contribute positively to predictive performance. Incorporating low-importance sensors can, in fact, degrade reconstruction accuracy. These findings highlight the need for principled sensor importance evaluation and provide a scalable pathway for guiding sensor deployment in physics-informed inverse modeling.

==> T-ASE_Note_to_Practitioners.txt <==
T-ASE publishes foundational research with relevance to practitioners. To facilitate transfer of research into practice, each paper includes a 100-300 word "Note to Practitioners" (NtP). Within the NtP, authors step back and describe without jargon how their results could be applied to practical problems.

To Authors: Writing a good NtP is a challenge. The NtP will appear just below the Abstract so it is important not to restate or repeat information that is contained in the Abstract.

The NtP should be directed to all practicing engineers in industry, colleagues who want to understand how your ideas can be put into practice. Assume such an engineer holds an undergraduate degree in a discipline other than your own, avoid jargon and notation.

Begin by specifying the practical problem(s) that motivated your work and its primary application in automation. Then describe how your solution improves efficiency, quality, productivity, or reliability. Summarize the key insights and contributions of your results and (importantly) limitations and how your work might be extended. Conclude with other possible applications of these results.

Note to Pracitioners Checklist:
- Is the NtP addressed to industrial practitioners and sufficiently distinct from the Abstract (which is addressed to colleagues in research)?
- Does the NtP summarize the innovative aspects of the paper, the practical value of the results, and how the results might be applied in the near or mid-term from a practitioner's point of view?
- Does the NtP clearly describe practical limitations of the approach and directions for future research?
